Gaia DR3: Specific processing and validation of all-sky RR Lyrae and Cepheid stars -- The RR Lyrae sample

Gaia DR3 publishes a catalogue of full-sky RR Lyrae stars (RRLs) observed during the initial 34 months of science operations, that were processed through the Specific Object Study (SOS) pipeline for Cepheids and RRLs (SOS Cep&RRL) observed by Gaia. The SOS Cep&RRL validation of DR3 candidate RRLs relies on tools that include the Period (P) G-amplitude diagram and the P-phi21 and -phi31 parameters of the G light curve Fourier decomposition, based on a sample of bona fide known RRLs (Gold Sample). The SOS processing led to a catalogue of 271779 RRLs listed in the vari_rrlyrae table of DR3. By dropping sources that clearly are contaminants, or have an uncertain classification we produce the final catalogue of SOS-confirmed DR3 RRLs containing 270905 sources (174947 fundamental mode, 93952 first overtone and 2006 double-mode RRLs) confirmed and fully characterised by the SOS Cep&RRL pipeline. They are distributed all over the sky, including 95 globular clusters and 25 Milky Way companions. RVS time series radial velocities are also published for 1096 RRLs and 799 Cepheids. Of the 270905 DR3 RRLs, 200294 are already known in the literature and 70611 are, to the best of our knowledge, new discoveries by Gaia. An estimate of the interstellar absorption is published for 142660 fundamental-mode RRLs from a relation based on the G-band amplitude and the pulsation period. Metallicities derived from the Periods and the phi31 Fourier parameters of the G-light curves are also released for 133559 RRLs. The final Gaia DR3 catalogue of confirmed RRLs almost doubles the DR2 RRLs catalogue. An increase of statistical significance, a better characterization of the RRLs pulsational and astrophysical parameters, and the improved astrometry published with Gaia EDR3, make the SOS Cep&RRL DR3 sample, the largest, most homogeneous and parameter-rich catalogue of All-Sky RRLs published so far.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

